ABEONA: an Architecture for Energy-Aware Task Migrations from the Edge to the Cloud

This paper presents our preliminary results with ABEONA, an edge-to-cloud architecture that allows migrating tasks from low-energy, resource-constrained devices on the edge up to the cloud. Our preliminary results on artificial and real world datasets show that it is possible to execute workloads in a more efficient manner energy-wise by scaling horizontally at the edge, without negatively affecting the execution runtime.

==> plots/energy_vs_duration/cluster_energy_vs_duration.dat <==
""
""
1 59896.7 5726.2
2 36407.7 3155.6
3 32079.6 2650.7
""
""
""
1 41861.28 3976.5
2 24093.85 2121.9
3 16870.81 1422.0

==> plots/pagerank/cpu_vs_power/data/dist_2n_1.dat <==
0 4.337640 25.902000
1 4.080300 26.449200
2 4.019271 25.838077
3 4.002315 25.631538
4 3.987797 25.220000
5 4.029110 27.089167
6 4.018291 25.855417
7 4.013911 26.029583
8 3.993358 25.515000
9 3.993473 25.165417
10 3.995067 23.102083
11 4.003814 23.767917
12 3.975902 24.015833
13 3.971912 23.587917
14 3.958162 23.527083
15 3.966769 23.152917
16 3.961473 23.467917
17 3.965766 23.051667
18 3.965837 22.804167
19 3.972428 22.851250
20 3.979285 22.963200
21 3.969827 21.848333
22 3.960658 22.308333
23 3.946766 21.412500
24 3.960813 22.368750
25 3.952040 21.041667
26 3.941169 20.967083
27 3.959851 20.264583
28 3.954683 20.470417
29 3.956068 20.583600
30 4.072413 23.307143
31 3.924557 20.096250
32 3.944118 21.312400
33 3.941485 19.993333
34 3.935508 19.819583
35 3.960649 19.933750
36 3.949939 19.578750
37 3.954081 19.267083
38 3.948812 19.678333
39 3.944492 19.138800
40 3.937363 18.931250
41 3.933705 18.987500
42 3.933104 18.428750
43 3.960120 18.649583
44 3.953669 19.508800
45 3.940825 18.312500
46 3.945708 18.007083
47 3.951186 18.299167
48 3.939056 17.870800
49 3.921426 17.099167
50 3.935150 19.693750
51 3.927528 17.656667
52 3.938741 17.443750
53 3.937154 17.129600
54 3.946485 16.930833
55 3.920152 15.477083
56 3.939933 16.053333


==> plots/pagerank/cpu_vs_power/data/dist_2n_2.dat <==
0 4.404958 0.000000
1 4.423682 8.745000
2 4.490609 32.355000
3 4.437200 24.716667
4 4.312379 23.375000
5 4.540026 32.587500
6 4.356980 32.587500
7 4.468514 26.381000
8 4.362021 25.294545
9 4.313507 25.243636
10 4.319203 23.268333
11 4.312708 24.803636
12 4.317102 24.318333
13 4.279115 23.534545
14 4.296641 23.188333
15 4.293165 23.855455
16 4.301536 22.490833
17 4.280813 22.503636
18 4.276376 22.485833
19 4.229833 22.460909
20 4.271298 23.564167
21 4.260095 20.887500
22 4.258553 21.500909
23 4.243312 21.295000
24 4.333503 20.883636
25 4.266928 21.220000
26 4.213955 19.303333
27 4.396927 19.036364
28 4.213906 19.487273
29 4.283494 20.982500
30 4.216506 20.695833
31 4.285377 19.214545
32 4.204243 18.881667
33 4.371724 21.306364
34 4.287265 18.984167
35 4.197419 19.870000
36 4.160272 20.065000
37 4.149891 19.495000
38 4.268877 19.300000
39 4.386148 19.702727
40 4.371835 18.245000
41 4.309910 19.592727
42 4.344996 18.234167
43 4.550797 22.230000
44 4.248659 19.825455
45 4.164568 19.907500
46 4.135907 18.421667
47 4.155810 18.925000
48 4.118832 17.906364
49 4.131622 18.046667
50 4.158861 17.149167
51 4.127202 16.300000
52 4.130322 17.679091
53 4.144233 17.775833
54 4.123856 17.818333
55 4.067858 14.300833
56 4.146713 17.351818
57 4.150174 15.728000


==> plots/pagerank/cpu_vs_power/data/dist_3n_1.dat <==
0 4.102592 18.467727
1 4.334310 25.340833
2 4.208184 26.851667
3 4.109430 25.742500
4 4.066979 24.887500
5 4.048955 25.591667
6 4.044548 24.931250
7 4.039064 25.696250
8 4.005644 24.376250
9 3.997837 24.471250
10 3.981590 22.623750
11 3.974382 23.412917
12 3.955919 22.889583
13 3.947907 23.618750
14 3.959759 22.296667
15 3.955486 22.310833
16 3.946447 21.802083
17 3.958924 21.494167
18 3.954135 20.436000
19 3.933129 19.497917
20 3.929619 19.847917
21 3.922895 20.649583
22 3.927537 20.185417
23 3.916177 19.781667
24 3.920185 19.824583
25 3.927616 19.709167
26 3.929678 17.838750
27 3.918907 18.932917
28 3.927317 18.280400
29 3.910372 19.605000
30 3.889713 17.421667
31 3.908218 18.446250
32 3.890278 17.616250
33 3.917666 18.990800
34 3.905388 17.402500
35 3.910593 17.492500
36 3.907678 16.695833
37 3.920966 17.747500
38 3.902012 17.571600
39 3.879993 16.366667
40 3.881088 15.839167
41 3.880338 15.145417
42 3.900496 15.931053


==> plots/pagerank/cpu_vs_power/data/dist_3n_2.dat <==
0 4.416004 0.000000
1 4.632293 29.294000
2 4.392096 29.294000
3 4.609749 30.251667
4 4.416266 26.965556
5 4.362810 26.965556
6 4.492364 27.560000
7 4.355085 26.045833
8 4.400101 25.726000
9 4.409469 24.413333
10 4.270187 25.551818
11 4.457401 24.234545
12 4.335506 22.207273
13 4.399216 21.935455
14 4.480273 23.475333
15 4.304218 22.888889
16 4.258492 22.237273
17 4.269300 22.941667
18 4.186294 22.262727
19 4.188632 20.328333
20 4.255223 20.715833
21 4.291419 21.224000
22 4.336647 20.325455
23 4.218005 19.868333
24 4.386974 18.861818
25 4.272769 19.159000
26 4.272621 17.330909
27 4.237751 18.860000
28 4.238895 17.100909
29 4.214984 19.057273
30 4.458903 18.418182
31 4.182856 17.180000
32 4.178180 17.456364
33 4.163952 17.564545
34 4.170822 15.998333
35 4.089167 17.484167
36 4.173333 18.756364
37 4.227699 16.396250
38 4.351937 16.860000
39 4.311713 15.241818
40 4.353052 17.531000
41 4.332275 16.318750
42 4.254413 15.810000


==> plots/pagerank/cpu_vs_power/data/dist_3n_3.dat <==
0 3.894416 33.630000
1 4.020285 46.890435
2 4.038503 48.117917
3 4.021454 46.610870
4 4.003273 44.870833
5 4.005837 45.923333
6 4.012390 46.871667
7 4.020206 45.975217
8 3.985904 43.012083
9 3.986600 42.991739
10 3.960732 41.422917
11 3.971195 41.675833
12 3.954888 40.554348
13 3.951325 39.809583
14 3.948553 39.999583
15 3.936569 39.177826
16 3.919421 37.305417
17 3.921566 38.779167
18 3.891059 36.896250
19 3.891062 35.646250
20 3.887491 36.084783
21 3.892884 35.690833
22 3.870399 34.896667
23 3.871250 34.761250
24 3.875162 34.976667
25 3.860053 33.620000
26 3.837303 31.330833
27 3.846836 31.660000
28 3.852439 33.023333
29 3.849409 31.703750
30 3.818223 30.851250
31 3.816999 31.028750
32 3.810219 30.967500
33 3.834656 32.695000
34 3.797622 30.918750
35 3.800963 30.351250
36 3.788848 29.188750
37 3.803471 29.155000
38 3.792379 29.780000
39 3.778281 27.407917
40 3.771255 28.760417
41 3.743893 28.066667
42 3.725373 26.746667


==> plots/pagerank/cpu_vs_power/data/seq.dat <==
0 4.209403 25.037727
1 4.111862 25.213077
2 4.034785 24.641200
3 4.005141 25.149231
4 4.005115 25.048077
5 3.994651 24.587600
6 3.997845 24.511538
7 4.006802 23.971154
8 4.009760 23.519231
9 4.042306 23.845417
10 4.029926 24.513333
11 4.019329 24.005000
12 4.000782 23.313333
13 3.996420 23.679167
14 3.989615 24.402083
15 3.992764 23.161250
16 4.006454 23.840833
17 4.006315 23.035833
18 3.990513 22.688333
19 3.988352 23.849167
20 3.984799 22.902000
21 3.994121 22.649167
22 3.987406 22.915000
23 3.975608 22.660833
24 3.994307 23.180833
25 3.994770 22.780417
26 3.986429 22.327083
27 3.971382 22.217083
28 3.957682 21.402083
29 3.962511 21.941667
30 3.962794 22.301250
31 3.959494 21.401600
32 3.965253 21.948750
33 3.964500 22.219583
34 3.983561 21.732500
35 3.975579 22.087917
36 3.971737 22.141250
37 3.951212 20.577083
38 3.939193 20.645417
39 3.934401 20.877200
40 3.936284 19.687083
41 3.950779 20.836667
42 3.961111 21.457083
43 3.962493 21.522083
44 3.964994 20.088333
45 3.980247 21.342800
46 3.977375 20.687917
47 3.951450 20.296250
48 3.964199 21.450833
49 3.945621 20.599167
50 3.948180 20.221667
51 3.946167 20.183600
52 3.947298 20.073750
53 3.962060 20.517083
54 3.958623 20.556250
55 3.960300 20.558333
56 3.971403 19.044000
57 3.985750 19.265833
58 3.977125 19.925417
59 3.958362 19.222500
60 3.954809 19.542500
61 3.949017 18.356400
62 3.959615 20.889167
63 3.963958 19.592500
64 3.975686 20.535833
65 3.962064 19.302500
66 3.958240 18.464800
67 3.967680 19.860000
68 3.959484 19.642083
69 3.936726 18.350417
70 3.945657 18.969583
71 3.948523 19.230800
72 3.949877 18.640833
73 3.957123 20.148750
74 3.951852 19.480417
75 3.951230 18.971667
76 3.940615 17.094800
77 3.963869 19.574167
78 3.947088 18.720833
79 3.957256 18.368800
80 3.947900 18.648750
81 3.923987 18.285417
82 3.924646 18.442500
83 3.931694 17.916800
84 3.937807 18.293750
85 3.934898 18.370417
86 3.934445 18.054583
87 3.954081 18.051250
88 3.948862 17.946400
89 3.924485 16.853750
90 3.930863 17.130833
91 3.913414 17.220833
92 3.902018 16.868571


==> plots/pagerank/energy_vs_duration/cluster_energy_vs_duration.dat <==
""
""
1 59896.7 5726.2
2 36407.7 3155.6
3 32079.6 2650.7 46	
""
""
""
1 41861.28 3976.5
2 24093.85 2121.9
3 16870.81 1422.0

==> plots/pagerank/energy_vs_duration/energy_vs_duration.dat <==
1 22676.474023653114 5726.2
2 25678.71648367943 3155.6
3 32079.6985300583 2650.7

==> plots/pyaes/energy_vs_duration/cluster_energy_vs_duration.dat <==
1 41861.28 3976.5
2 24093.85 2121.9
3 16870.81 1422.0

==> plots/pyaes/energy_vs_duration/energy_vs_duration.dat <==
1 16014.038680090252 3976.5
2 16879.391812335816 2121.9
3 16870.8122593135 1422.0

==> plots/style.inc <==
set size 1,1

set term postscript eps enhanced color font 28

#set style line 1 linecolor rgb "#f8fa0d" lt 1 lw 4 pt 9
#set style line 2 linecolor rgb "#352a86" lt 1 lw 4 pt 8
#set style line 3 linecolor rgb "#005801" lt 1 lw 4 pt 7

#high
set style line 101 linecolor rgb "gray70" lt 1 dashtype 2 lw 5 pt 6  ps 2
set style line 102 linecolor rgb "gray70" lt 1 dashtype 2 lw 5 pt 2  ps 2
#low
set style line 103 linecolor rgb "gray30" lt 1 dashtype 1 lw 4 pt 6 ps 2
set style line 104 linecolor rgb "gray30" lt 1 dashtype 1 lw 4 pt 2 ps 2


==> plots/styles.inc <==
#Checkout pt styles at:
#http://stelweb.asu.cas.cz/~nemeth/work/stuff/gnuplot/

set ylabel offset 2,0,0
set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
set style line 2 lc rgb 'gray70' lt 1 lw 1
set style line 3 lc rgb 'gray50' lt 1 lw 1
set style line 4 lc rgb 'gray30'  lt 1 lw 1

set style line 5 lt 1 lc rgb "red" lw 1 pt 9 ps 1.5
set style line 6 lt 2 lc rgb "green" lw 1 pt 11 ps 1.5
set style line 7 lt 3 lc rgb "blue" lw 1 pt 13 ps 1.5
set style line 8 lt 4 lc rgb "black" lw 1 pt 8 ps 1.5
set style line 9 lt 4 lc rgb "orange"  lw 1.4 pt 8 ps 1.5
set style line 10 lt 4 lc rgb "brown"  lw 1.4 pt 8 ps 1.5
set style line 11 lt 4 lc rgb "yellow"  lw 1.4 pt 8 ps 1.5

set style line 12 lc rgb "black" pt 7 # circle

#AMD-WO-SEV 
set style line 2001 lt 3 lc rgb "gray70" lw 4 pt 13 ps 2
#AMD-W-SEV
set style line 2002 lt 1 lc rgb "gray60" lw 4 pt 9 ps 2
#Intel Native
set style line 2003 lt 1 lc rgb "gray50" lw 4 pt 7 ps 2
#Intel Graphene
set style line 2004 lt 1 lc rgb "gray40" lw 4 pt 11 ps 2
#Intel Graphene+SGX
set style line 2005 lt 1 lc rgb "gray30" lw 4 pt 4 ps 2


set style line 1001  lc rgb "#E72322" lw 5 pt 13 ps 2  dt (2,1,2,1) #subtractions -- red dashed line -- diamond points
set style line 1002  lc rgb "#8b1a0e" lw 3 pt 9  ps 2 dt 1 #addition -- red solid line -- up triangle points
set style line 1003  lc rgb "#0E539C" lw 3 pt 7  ps 2 dt 1 #product -- blue solid line -- circle points
set style line 1005  lc rgb "#008F00" lw 3 pt 11 ps 2 dt 1 #pow? -- green solid line -- down triangle points
set style line 1004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  # other ops? -- green dashed line -- empty square points

#e66101
#fdb863
#b2abd2
#5e3c99

set style line 3001 lt 1 lc rgb "#d7191c" lw 4 pt 13 ps 1.5 #ENERGY curve, red
set style line 3002 lt 1 lc rgb "#e66101" lw 4 pt 9 ps 1.5
set style line 3003 lt 1 lc rgb "#fdb863" lw 4 pt 7 ps 1.5
set style line 3004 lt 1 lc rgb "#b2abd2" lw 4 pt 11 ps 2
set style line 3005 lt 1 lc rgb "#5e3c99" lw 4 pt 5 ps 1.5

set style line 3007 lt 1 lc rgb "#5e3c99" lw 4 pt 5 ps 1.5

set style line 3011 lt 1 lc rgb "#d7787a" lw 4 pt 13 ps 1
set style line 3012 lt 1 lc rgb "#fdd5af" lw 4 pt 9 ps 1
set style line 3013 lt 1 lc rgb "#c4ddc0" lw 4 pt 7 ps 1
set style line 3014 lt 1 lc rgb "#739fba" lw 4 pt 11 ps 1
set style line 3015 lt 1 lc rgb "#858484" lw 4 pt 4 ps 1

